Strength in numbers: A multiphase wind model with multiple cloud populations

Galactic outflows have a multiphase nature making them challenging to model analytically. Many previous studies have tried to produce models that come closer to reality. In this work, we continue these efforts and describe the interaction of the hot wind fluid with multiple cold cloud populations, with their number density determined by different probability density functions. To do so, we introduced realistic cloud-wind interaction source terms and a time-varying cooling area. We find that the model reproduces well results from small-scale hydrodynamic simulations, but exhibits a general destructive behavior both for a single cloud population as well as multiple ones. We show that including multiple cloud populations can alter the evolution of the wind drastically. We also compare our model to observations and show that the differential acceleration of multiple clouds can lead to a non-negligible velocity `dispersion' relevant for down-the-barrel studies. Furthermore, we compute the emitted cooling surface brightness and find it generally too faint to explain observed Lyman-$\alpha$ halos.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
